Testing the Planning Claims of LLM-Based Agents against Formal Semantics

LLM-based agents are increasingly credited with the competences of practical reasoning: planning, monitoring, and correcting their own actions. Their success is attributed to the prompting strategies and agent architectures built around the model, such as chain-of-thought, search-based prompting, self-refinement, reflection, critics and tool-using loops. Yet these claims are usually supported by end-to-end success rates, which show only whether a task was completed, or by LLM judges, which are not verifiers. We test LLM planning against formal semantics. Tasks are posed in natural language, but each is grounded in a hidden PDDL model that decides whether every action is applicable, whether the goal is reached, and whether a plan exists at all. Across five domains (two of them new, all released with the paper), four models, six prompting strategies and three agent architectures, the best configuration solves 78% of the solvable tasks offline but only 40% online, where agents mostly act without inspecting the state. Unsolvable tasks are recognised in under 10% of episodes, and heavier prompting strategies use 5 to 22 times as many tokens as direct prompting with no clear gain. In our experiments, planning performance varied more across models than across prompting strategies or agent architectures. Claims that agents can plan require evidence from validated action traces.

==> appendix/gen/agent_critic_actor_system.txt <==
Your input fields are:
1. `objective` (str): 
2. `history` (str):
Your output fields are:
1. `thought` (str): 
2. `tool_name` (Literal['get_task_overview', 'list_objects', 'get_state', 'list_actions', 'describe_action', 'describe_object', 'get_history', 'act', 'submit']): 
3. `tool_args` (dict): Arguments for the tool. For act, use {'step_text': 'action_string'}.
All interactions will be structured in the following way, with the appropriate values filled in.

[[ ## objective ## ]]
{objective}

[[ ## history ## ]]
{history}

[[ ## thought ## ]]
{thought}

[[ ## tool_name ## ]]
{tool_name}        # note: the value you produce must exactly match (no extra characters) one of: get_task_overview; list_objects; get_state; list_actions; describe_action; describe_object; get_history; act; submit

[[ ## tool_args ## ]]
{tool_args}        # note: the value you produce must adhere to the JSON schema: {"type": "object", "additionalProperties": true}

[[ ## completed ## ]]
In adhering to this structure, your objective is: 
        You are solving an interactive planning task via tools.
        
        Strategy:
        1. INSPECT: Call get_task_overview() and list_actions() to understand the domain.
        2. SAFETY: If you are unsure about a specific predicate (e.g. 'clear b'), call get_state() FIRST.
        3. ACT: Propose ONE grounded action at a time using act(step_text).
        4. WARNING: A single invalid move (Precondition Violation) will terminate the episode immediately.
        5. TERMINATE: Call submit() when done.
           - If you determine the goal is IMPOSSIBLE/UNSOLVABLE, call submit(unsolvable=True).
        
        You are the Actor; a Critic reviews each act or submit call before it is executed.
        
        The tools are:
        (1) get_task_overview. It takes arguments {}.
        (2) list_actions. It takes arguments {}.
        (3) list_objects. It takes arguments {'kind': {'type': 'string', 'default': None}}.
        (4) describe_action. It takes arguments {'action_name': {'type': 'string'}}.
        (5) describe_object. It takes arguments {'name': {'type': 'string'}}.
        (6) get_state. It takes arguments {'max_facts': {'type': 'integer', 'default': 200}}.
        (7) get_history. It takes arguments {}.
        (8) act. It takes arguments {'step_text': {'type': 'string'}}.
        (9) submit. It takes arguments {'unsolvable': {'type': 'boolean', 'default': False}}.
        
        ARGUMENTS: The tool 'act' ONLY accepts {'step_text': '...'}. Do NOT invent other arguments like 'step_index' or 'rationale'.


==> appendix/gen/agent_critic_actor_user.txt <==
[[ ## objective ## ]]
Solve the current episode.

[[ ## history ## ]]
No history yet.

Respond with the corresponding output fields, starting with the field `[[ ## thought ## ]]`, then `[[ ## tool_name ## ]]` (must be formatted as a valid Python Literal['get_task_overview', 'list_objects', 'get_state', 'list_actions', 'describe_action', 'describe_object', 'get_history', 'act', 'submit']), then `[[ ## tool_args ## ]]` (must be formatted as a valid Python dict), and then ending with the marker for `[[ ## completed ## ]]`.


==> appendix/gen/agent_critic_critic_system.txt <==
Your input fields are:
1. `history` (str): 
2. `proposal` (str):
Your output fields are:
1. `critique` (str): Analyze if the move is safe, valid, and if any previous errors were fixed.
2. `verdict` (Literal['APPROVE', 'REJECT']):
All interactions will be structured in the following way, with the appropriate values filled in.

[[ ## history ## ]]
{history}

[[ ## proposal ## ]]
{proposal}

[[ ## critique ## ]]
{critique}

[[ ## verdict ## ]]
{verdict}        # note: the value you produce must exactly match (no extra characters) one of: APPROVE; REJECT

[[ ## completed ## ]]
In adhering to this structure, your objective is: 
        You are the Critic. Review the Actor's proposed 'Ontic' action.
        
        CRITICAL INSTRUCTION ON REPETITION:
        - Distinguish between a SYNTAX ERROR (e.g., 'unexpected argument') and a DOMAIN ERROR (e.g., 'precondition failed').
        - If the Actor is repeating an action that failed due to a SYNTAX ERROR, but they fixed the syntax (arguments), you MUST APPROVE.
        - Only REJECT repetition if the previous error was a valid DOMAIN ERROR.
        
        Verdict: APPROVE or REJECT.


==> appendix/gen/agent_critic_critic_user.txt <==
[[ ## history ## ]]
No history yet.

[[ ## proposal ## ]]
act({'step_text': 'assign-bucket b3 s1_eu eu_west search'})

Respond with the corresponding output fields, starting with the field `[[ ## critique ## ]]`, then `[[ ## verdict ## ]]` (must be formatted as a valid Python Literal['APPROVE', 'REJECT']), and then ending with the marker for `[[ ## completed ## ]]`.


==> appendix/gen/agent_react_system.txt <==
Your input fields are:
1. `objective` (str): A short instruction.
2. `trajectory` (str):
Your output fields are:
1. `next_thought` (str): 
2. `next_tool_name` (Literal['get_task_overview', 'list_actions', 'list_objects', 'describe_action', 'describe_object', 'get_state', 'get_history', 'act', 'submit', 'finish']): 
3. `next_tool_args` (dict[str, Any]):
All interactions will be structured in the following way, with the appropriate values filled in.

[[ ## objective ## ]]
{objective}

[[ ## trajectory ## ]]
{trajectory}

[[ ## next_thought ## ]]
{next_thought}

[[ ## next_tool_name ## ]]
{next_tool_name}        # note: the value you produce must exactly match (no extra characters) one of: get_task_overview; list_actions; list_objects; describe_action; describe_object; get_state; get_history; act; submit; finish

[[ ## next_tool_args ## ]]
{next_tool_args}        # note: the value you produce must adhere to the JSON schema: {"type": "object", "additionalProperties": true}

[[ ## completed ## ]]
In adhering to this structure, your objective is: 
        You are solving an interactive planning task via tools.
        
        Strategy:
        1. INSPECT: Call get_task_overview() and list_actions() to understand the domain.
        2. SAFETY: If you are unsure about a specific predicate (e.g. 'clear b'), call get_state() FIRST.
        3. ACT: Propose ONE grounded action at a time using act(step_text).
        4. WARNING: A single invalid move (Precondition Violation) will terminate the episode immediately.
        5. TERMINATE: Call submit() when done.
           - If you determine the goal is IMPOSSIBLE/UNSOLVABLE, call submit(unsolvable=True).
        
        You are an Agent. In each episode, you will be given the fields `objective` as input. And you can see your past trajectory so far.
        Your goal is to use one or more of the supplied tools to collect any necessary information for producing `final_plan`.
        
        To do this, you will interleave next_thought, next_tool_name, and next_tool_args in each turn, and also when finishing the task.
        After each tool call, you receive a resulting observation, which gets appended to your trajectory.
        
        When writing next_thought, you may reason about the current situation and plan for future steps.
        When selecting the next_tool_name and its next_tool_args, the tool must be one of:
        
        (1) get_task_overview. It takes arguments {}.
        (2) list_actions. It takes arguments {}.
        (3) list_objects. It takes arguments {'kind': {'type': 'string', 'default': None}}.
        (4) describe_action. It takes arguments {'action_name': {'type': 'string'}}.
        (5) describe_object. It takes arguments {'name': {'type': 'string'}}.
        (6) get_state. It takes arguments {'max_facts': {'type': 'integer', 'default': 200}}.
        (7) get_history. It takes arguments {}.
        (8) act. It takes arguments {'step_text': {'type': 'string'}}.
        (9) submit. It takes arguments {'unsolvable': {'type': 'boolean', 'default': False}}.
        (10) finish, whose description is <desc>Marks the task as complete. That is, signals that all information for producing the outputs, i.e. `final_plan`, are now available to be extracted.</desc>. It takes arguments {}.
        When providing `next_tool_args`, the value inside the field must be in JSON format


==> appendix/gen/agent_react_user.txt <==
[[ ## objective ## ]]
Solve the current episode.

[[ ## trajectory ## ]]


Respond with the corresponding output fields, starting with the field `[[ ## next_thought ## ]]`, then `[[ ## next_tool_name ## ]]` (must be formatted as a valid Python Literal['get_task_overview', 'list_actions', 'list_objects', 'describe_action', 'describe_object', 'get_state', 'get_history', 'act', 'submit', 'finish']), then `[[ ## next_tool_args ## ]]` (must be formatted as a valid Python dict[str, Any]), and then ending with the marker for `[[ ## completed ## ]]`.


==> appendix/gen/agent_react_user_second.txt <==
[[ ## objective ## ]]
Solve the current episode.

[[ ## trajectory ## ]]
[[ ## thought_0 ## ]]
[THOUGHT]

[[ ## tool_name_0 ## ]]
get_task_overview

[[ ## tool_args_0 ## ]]
{}

[[ ## observation_0 ## ]]
Task description:
Consolidate traffic in eu_west onto a single search-capable server and decommission the other server safely.

Initial situation:
Two online servers (s1_eu, s2_eu) in eu_west running search with capacity 3 each. b1 assigned to s1_eu, b2 assigned to s2_eu, b3 unassigned.

Goal:
All buckets (b1, b2, b3) assigned to online eu_west servers that run search; traffic consolidated onto one server if possible; s2_eu powered off with zero load.

Respond with the corresponding output fields, starting with the field `[[ ## next_thought ## ]]`, then `[[ ## next_tool_name ## ]]` (must be formatted as a valid Python Literal['get_task_overview', 'list_actions', 'list_objects', 'describe_action', 'describe_object', 'get_state', 'get_history', 'act', 'submit', 'finish']), then `[[ ## next_tool_args ## ]]` (must be formatted as a valid Python dict[str, Any]), and then ending with the marker for `[[ ## completed ## ]]`.


==> appendix/gen/agent_reflexion_actor_system.txt <==
Your input fields are:
1. `objective` (str): The goal.
2. `memory` (str): Lessons from the Reflector about past errors.
3. `trajectory` (str):
Your output fields are:
1. `next_thought` (str): 
2. `next_tool_name` (Literal['get_task_overview', 'list_actions', 'list_objects', 'describe_action', 'describe_object', 'get_state', 'get_history', 'act', 'submit', 'finish']): 
3. `next_tool_args` (dict[str, Any]):
All interactions will be structured in the following way, with the appropriate values filled in.

[[ ## objective ## ]]
{objective}

[[ ## memory ## ]]
{memory}

[[ ## trajectory ## ]]
{trajectory}

[[ ## next_thought ## ]]
{next_thought}

[[ ## next_tool_name ## ]]
{next_tool_name}        # note: the value you produce must exactly match (no extra characters) one of: get_task_overview; list_actions; list_objects; describe_action; describe_object; get_state; get_history; act; submit; finish

[[ ## next_tool_args ## ]]
{next_tool_args}        # note: the value you produce must adhere to the JSON schema: {"type": "object", "additionalProperties": true}

[[ ## completed ## ]]
In adhering to this structure, your objective is: 
        You are solving an interactive planning task via tools.
        
        Strategy:
        1. INSPECT: Call get_task_overview() and list_actions() to understand the domain.
        2. SAFETY: If you are unsure about a specific predicate (e.g. 'clear b'), call get_state() FIRST.
        3. ACT: Propose ONE grounded action at a time using act(step_text).
        4. WARNING: A single invalid move (Precondition Violation) will terminate the episode immediately.
        5. TERMINATE: Call submit() when done.
           - If you determine the goal is IMPOSSIBLE/UNSOLVABLE, call submit(unsolvable=True).
        
        You are the 'Actor' in a Reflexion loop. MEMORY: read the lessons provided by the 'Reflector' after your earlier errors, to avoid repeating mistakes.
        
        You are an Agent. In each episode, you will be given the fields `objective`, `memory` as input. And you can see your past trajectory so far.
        Your goal is to use one or more of the supplied tools to collect any necessary information for producing `final_plan`.
        
        To do this, you will interleave next_thought, next_tool_name, and next_tool_args in each turn, and also when finishing the task.
        After each tool call, you receive a resulting observation, which gets appended to your trajectory.
        
        When writing next_thought, you may reason about the current situation and plan for future steps.
        When selecting the next_tool_name and its next_tool_args, the tool must be one of:
        
        (1) get_task_overview. It takes arguments {}.
        (2) list_actions. It takes arguments {}.
        (3) list_objects. It takes arguments {'kind': {'type': 'string', 'default': None}}.
        (4) describe_action. It takes arguments {'action_name': {'type': 'string'}}.
        (5) describe_object. It takes arguments {'name': {'type': 'string'}}.
        (6) get_state. It takes arguments {'max_facts': {'type': 'integer', 'default': 200}}.
        (7) get_history. It takes arguments {}.
        (8) act. It takes arguments {'step_text': {'type': 'string'}}.
        (9) submit. It takes arguments {'unsolvable': {'type': 'boolean', 'default': False}}.
        (10) finish, whose description is <desc>Marks the task as complete. That is, signals that all information for producing the outputs, i.e. `final_plan`, are now available to be extracted.</desc>. It takes arguments {}.
        When providing `next_tool_args`, the value inside the field must be in JSON format


==> appendix/gen/agent_reflexion_actor_user.txt <==
[[ ## objective ## ]]
Solve the current episode.

[[ ## memory ## ]]
No lessons learned yet.

[[ ## trajectory ## ]]
[[ ## step_0_memory_context ## ]]
No lessons learned yet.

Respond with the corresponding output fields, starting with the field `[[ ## next_thought ## ]]`, then `[[ ## next_tool_name ## ]]` (must be formatted as a valid Python Literal['get_task_overview', 'list_actions', 'list_objects', 'describe_action', 'describe_object', 'get_state', 'get_history', 'act', 'submit', 'finish']), then `[[ ## next_tool_args ## ]]` (must be formatted as a valid Python dict[str, Any]), and then ending with the marker for `[[ ## completed ## ]]`.


==> appendix/gen/agent_reflexion_reflector_system.txt <==
Your input fields are:
1. `objective` (str): 
2. `recent_history` (str): The last few steps the Actor took.
3. `error_log` (str): The error message from the environment.
Your output fields are:
1. `lesson` (str): A short, actionable instruction for the Actor to fix this.
All interactions will be structured in the following way, with the appropriate values filled in.

[[ ## objective ## ]]
{objective}

[[ ## recent_history ## ]]
{recent_history}

[[ ## error_log ## ]]
{error_log}

[[ ## lesson ## ]]
{lesson}

[[ ## completed ## ]]
In adhering to this structure, your objective is: 
        You are the 'Reflector'.
        The Actor has just failed with an error. 
        Analyze the error and the recent history to provide a concise 'Lesson' to fix the mistake.
        Do NOT solve the task. Just debug the syntax or logic error.


==> appendix/gen/agent_reflexion_reflector_user.txt <==
[[ ## objective ## ]]
Solve the current episode.

[[ ## recent_history ## ]]
Thought: [THOUGHT]
Action: act({'step_text': 'assign-bucket b4 s1_eu eu_west search'})

[[ ## error_log ## ]]
Executed: NO
Reason: ill-formed call: unknown object 'b4': it is not an object of this task (see list_objects).

Respond with the corresponding output fields, starting with the field `[[ ## lesson ## ]]`, and then ending with the marker for `[[ ## completed ## ]]`.


==> appendix/gen/brief_domain_balancer.txt <==
DOMAIN BRIEF

# Summary
This domain models load balancing across servers in regions. Servers host services and can be powered on or off. Buckets belong to regions and require specific services. You must manage these resources to assign buckets efficiently.

# Object Types
- Server: A computing node that can process workloads.
- Region: A physical location where servers and buckets reside.
- Service: A specific software application required to process a bucket.
- Bucket: A unit of data workload that needs to be processed.

# World Description
The world operates under strict constraints regarding location, power, and capacity:
1. Topology: Every server and bucket is permanently located in a specific Region. Interactions (like assigning a bucket) can only happen if objects are in the same region.
2. Resource State: Servers have two states: Online (powered on) or Offline. They also manage a list of active Services. A server can only accept work if it is Online and running the required Service.
3. Capacity Limits: Every server has a fixed Capacity. The system tracks the current Load (number of buckets assigned). You cannot assign a bucket if the server's Load has reached its Capacity.
4. Cost: Every action you take increases the global Total Cost by 1.

# Actions

## Action: power-on
- Parameters: Target Server
- Requirements: You can only power on a server if it is currently offline.
- Effects: The server becomes online. This increases the total cost by 1.

## Action: power-off
- Parameters: Target Server
- Requirements: To power off a server, it must currently be online. Furthermore, the server must be completely idle (its current load must be 0, meaning no buckets are assigned to it).
- Effects: The server becomes offline. This increases the total cost by 1.

## Action: start-service
- Parameters: Target Server, Target Service
- Requirements: The server must be online. It must not already be running the specified service.
- Effects: The server begins running the service. This increases the total cost by 1.

## Action: stop-service
- Parameters: Target Server, Target Service
- Requirements: The server must be online and must currently be running the specified service.
- Effects: The server stops running the service. This increases the total cost by 1.

## Action: assign-bucket
- Parameters: Target Bucket, Target Server, Context Region, Context Service
- Requirements: This action assigns a workload to a server. For this to be valid:
  1. The bucket must be currently unassigned.
  2. The server must be online.
  3. The bucket and the server must be in the same region.
  4. The bucket requires a specific service, and the server must be running that exact service.
  5. The server must have available space (its current load must be strictly less than its capacity).
- Effects: The bucket is marked as assigned to the server. The server's load count increases by 1. This increases the total cost by 1.

## Action: unassign-bucket
- Parameters: Target Bucket, Target Server
- Requirements: You can only unassign a bucket if it is currently assigned to this specific server.
- Effects: The bucket becomes unassigned. The server's load count decreases by 1. This increases the total cost by 1.


==> appendix/gen/brief_domain_hospital.txt <==
DOMAIN BRIEF

# Summary
This domain models hospital bed management. Patients are admitted to, transferred between, and discharged from beds in wards. Beds can be free, dirty, or blocked, and some patients require isolation-capable beds. Actions update patient and bed states and accumulate total-cost.

# Object Types
- Patient: A person requiring medical care.
- Bed: A physical resource where a patient stays.
- Ward: A specific department or area of the hospital (e.g., ICU, General) containing specific beds.

# World Description
The hospital operates under strict hygiene and safety protocols:
1. Bed Lifecycle: A bed is not just "empty" or "full." It cycles through states. A bed starts as **Free**. After a patient leaves it (transfer or discharge), it becomes **Dirty** and must be cleaned before it is Free again. It can also be **Blocked** for maintenance.
2. Ward Alignment: Every patient is assigned to a specific Ward type. They can only be placed in beds that physically belong to that same Ward.
3. Isolation Protocol: Some patients are contagious or immune-compromised and are flagged as "Isolation Required." These patients can *only* be placed in beds marked as "Isolation Capable." Non-isolation patients can use any bed.
4. Cost: Every administrative action (admitting, moving, cleaning) consumes hospital resources, adding 1 to the Total Cost.

# Actions

## Action: admit
- Parameters: Target Patient, Target Bed, Target Ward
- Requirements: The Patient must be currently waiting for admission. The Target Bed must be Free (clean and empty). The Patient must require the specific Ward that the Bed belongs to. Crucially, if the Patient requires isolation, the Bed must be isolation-capable.
- Effects: The Patient is placed in the Bed. The Bed is no longer Free. The Patient is no longer waiting. This action adds 1 to the total cost.

## Action: transfer
- Parameters: Target Patient, From Bed, To Bed, Target Ward
- Requirements: Move a patient from one bed to another. The Patient must currently be in the 'From Bed'. The 'To Bed' must be Free. The Patient's Ward requirement must match the 'To Bed'. The isolation rules still apply: if the patient needs isolation, the new bed must support it.
- Effects: The Patient is moved to the 'To Bed'. The 'From Bed' becomes Dirty (it must be cleaned before reuse). The 'To Bed' is no longer Free. This action adds 1 to the total cost.

## Action: discharge
- Parameters: Target Patient, Current Bed
- Requirements: The Patient must currently be in the Current Bed.
- Effects: The Patient leaves the hospital (status becomes discharged). The Current Bed becomes Dirty. This action adds 1 to the total cost.

## Action: clean-bed
- Parameters: Target Bed
- Requirements: The bed must currently be Dirty. It cannot be Blocked.
- Effects: The bed becomes Free and ready for a new patient. The Dirty status is removed. This action adds 1 to the total cost.

## Action: block-bed
- Parameters: Target Bed
- Requirements: The bed must be currently Free (empty and clean). It cannot be already Blocked.
- Effects: The bed becomes Blocked (unavailable for use). It is no longer Free. This action adds 1 to the total cost.

## Action: unblock-bed
- Parameters: Target Bed
- Requirements: The bed must currently be Blocked.
- Effects: The bed becomes Free again. The Blocked status is removed. This action adds 1 to the total cost.


==> appendix/gen/brief_instance_balancer_1.txt <==
INSTANCE BRIEF

# Summary
Two online servers in the EU West region run the Search service; two buckets are already assigned (one to each server) and one bucket is unassigned.

# Objects
- Region: eu_west
- Service: search
- Server: s1_eu, s2_eu
- Bucket: b1, b2, b3

# Initial State
- Region eu_west: Servers s1_eu and s2_eu are located here. Buckets b1, b2, and b3 are also here.
- Server s1_eu: Powered on, running the Search service, capacity 3, current load 1; it is processing bucket b1.
- Server s2_eu: Powered on, running the Search service, capacity 3, current load 1; it is processing bucket b2.
- Buckets: b3 requires the Search service and is not assigned to any server.

# Goal State
- All three buckets (b1, b2, b3) are processed by server s1_eu in EU West.
- Server s2_eu is powered off while s1_eu remains powered on.

# Optimization Metric
Minimize total cost


==> appendix/gen/brief_instance_hospital_1.txt <==
INSTANCE BRIEF

# Summary
A small medical ward with two clean, available beds and two patients waiting to be placed.

# Objects
- Patients: p1, p2
- Beds: b1, b2
- Wards: w_med

# Initial State
- Ward w_med: Contains beds b1 and b2.
- Beds: b1 is clean and available; b2 is clean and available.
- Patients: p1 and p2 are waiting to be placed in the medical ward.

# Goal State
- Patient p1 is placed in bed b1 in the medical ward.
- Patient p2 is placed in bed b2 in the medical ward.

# Optimization Metric
Minimize total cost.


==> appendix/gen/domain_summary.txt <==
Blocksworld: success offline 30.2 online 7.3; executable-but-failed offline 6; detections offline 0/48 online 2/24; models worse online 4/4
Gripper: success offline 46.4 online 37.5; executable-but-failed offline 3; detections offline 13/48 online 0/24; models worse online 4/4
Logistics: success offline 30.2 online 14.6; executable-but-failed offline 21; detections offline 1/48 online 0/24; models worse online 2/4
LoadBalancing: success offline 55.7 online 34.4; executable-but-failed offline 22; detections offline 1/48 online 3/24; models worse online 3/4
Hospital: success offline 27.6 online 11.5; executable-but-failed offline 1; detections offline 7/48 online 5/24; models worse online 4/4
never solved offline: Blocksworld 10, Hospital 4, Hospital 7
never solved online: Blocksworld 4, Blocksworld 6, Blocksworld 8, Blocksworld 10, Logistics 10, LoadBalancing 9, Hospital 4, Hospital 5, Hospital 7, Hospital 8
online above offline: Gripper 3, Gripper 4, Logistics 2, LoadBalancing 10, Hospital 10


==> appendix/gen/episode/obs_01.txt <==
Task description:
Consolidate traffic in eu_west onto a single search-capable server and decommission the other server safely.

Initial situation:
Two online servers (s1_eu, s2_eu) in eu_west running search with capacity 3 each. b1 assigned to s1_eu, b2 assigned to s2_eu, b3 unassigned.

Goal:
All buckets (b1, b2, b3) assigned to online eu_west servers that run search; traffic consolidated onto one server if possible; s2_eu powered off with zero load.


==> appendix/gen/episode/obs_02.txt <==
<the action catalogue, as returned by list_actions() in Appendix C.1>


==> appendix/gen/episode/obs_03.txt <==
Episode: domain=balancer, problem=1, steps=0
Numeric values:
- capacity of s1_eu = 3
- capacity of s2_eu = 3
- load of s1_eu = 1
- load of s2_eu = 1
- total-cost = 0
Facts:
- b1 is assigned to s1_eu
- b2 is assigned to s2_eu
- b1 is bucket region eu_west
- b2 is bucket region eu_west
- b3 is bucket region eu_west
- b1 is bucket service search
- b2 is bucket service search
- b3 is bucket service search
- s1_eu is online
- s2_eu is online
- s1_eu is runs search
- s2_eu is runs search
- s1_eu is server region eu_west
- s2_eu is server region eu_west
- b3 is unassigned


==> appendix/gen/episode/obs_04.txt <==
Executed: YES
Step counter now: 1


==> appendix/gen/episode/obs_05.txt <==
Executed: YES
Step counter now: 2


==> appendix/gen/episode/obs_06.txt <==
Executed: YES
Step counter now: 3


==> appendix/gen/episode/obs_07.txt <==
Executed: YES
Step counter now: 4


==> appendix/gen/episode/obs_08.txt <==
Accepted: YES
Plan length: 4
Plan cost/value: 4.0


==> appendix/gen/example_offline_plan.txt <==
(unassign-bucket b2 s2_eu)
(assign-bucket b2 s1_eu eu_west search)
(assign-bucket b3 s1_eu eu_west search)
(power-off s2_eu)


==> appendix/gen/example_offline_response.txt <==
```
unassign-bucket b2 s2_eu
assign-bucket b2 s1_eu eu_west search
assign-bucket b3 s1_eu eu_west search
power-off s2_eu
```


==> appendix/gen/example_offline_val.txt <==
Plan Validation details
-----------------------

Checking next happening (time 1)
Deleting (assigned-to b2 s2_eu)
Adding (unassigned b2)
Updating (load s2_eu) (1) by 1 decrease
Updating (total-cost) (0) by 1 increase

Checking next happening (time 2)
Deleting (unassigned b2)
Adding (assigned-to b2 s1_eu)
Updating (load s1_eu) (1) by 1 increase
Updating (total-cost) (1) by 1 increase

Checking next happening (time 3)
Deleting (unassigned b3)
Adding (assigned-to b3 s1_eu)
Updating (load s1_eu) (2) by 1 increase
Updating (total-cost) (2) by 1 increase

Checking next happening (time 4)
Deleting (online s2_eu)
Updating (total-cost) (3) by 1 increase
Plan executed successfully - checking goal
Plan valid
Final value: 4 

Successful plans:
Value: 4
 <plan file> 4


==> appendix/gen/interface/actions.txt <==
Action: assign-bucket
Parameters (in order): BUCKET, SERVER, REGION, SERVICE
Allowed when:
- BUCKET is currently unassigned.
- SERVER is online.
- BUCKET belongs to REGION.
- SERVER belongs to REGION.
- BUCKET requires SERVICE.
- SERVER is running SERVICE.
- SERVER has available capacity (load(SERVER) < capacity(SERVER)).
Effects:
- BUCKET becomes assigned to SERVER.
- BUCKET is no longer unassigned.
- load(SERVER) increases by 1.

Action: power-off
Parameters (in order): SERVER
Allowed when:
- SERVER is online.
- SERVER has zero load (no buckets assigned to it).
Effects:
- SERVER becomes offline.

Action: power-on
Parameters (in order): SERVER
Allowed when:
- SERVER is currently offline.
Effects:
- SERVER becomes online.

Action: start-service
Parameters (in order): SERVER, SERVICE
Allowed when:
- SERVER is online.
- SERVER is not currently running SERVICE.
Effects:
- SERVER runs SERVICE.

Action: stop-service
Parameters (in order): SERVER, SERVICE
Allowed when:
- SERVER is online.
- SERVER is currently running SERVICE.
Effects:
- SERVER stops running SERVICE.

Action: unassign-bucket
Parameters (in order): BUCKET, SERVER
Allowed when:
- BUCKET is currently assigned to SERVER.
Effects:
- BUCKET becomes unassigned.
- BUCKET is no longer assigned to SERVER.
- load(SERVER) decreases by 1.


==> appendix/gen/interface/executed.txt <==
Executed: YES
Step counter now: 1


==> appendix/gen/interface/fatal.txt <==
Executed: NO
At step: 1
Detail: Relationship 'satisfy' should hold for ((load, s2_eu)[=1], =, 0).


==> appendix/gen/interface/history.txt <==
1) assign-bucket b3 s1_eu eu_west search


==> appendix/gen/interface/illformed.txt <==
Executed: NO
Reason: ill-formed call: unknown object 'b4': it is not an object of this task (see list_objects).


==> appendix/gen/interface/object.txt <==
Name: s1_eu
Type: server
Summary: Server s1 in eu_west.
Attributes:
- region: eu_west
- capacity: 3
- initial_online: True
- initial_services: ['search']


==> appendix/gen/interface/objects.txt <==
- eu_west (type: region) — EU West region.
- search (type: service) — Search service.
- s1_eu (type: server) — Server s1 in eu_west.
- s2_eu (type: server) — Server s2 in eu_west.
- b1 (type: bucket) — Traffic bucket b1.
- b2 (type: bucket) — Traffic bucket b2.
- b3 (type: bucket) — Traffic bucket b3.


==> appendix/gen/interface/overview.txt <==
Task description:
Consolidate traffic in eu_west onto a single search-capable server and decommission the other server safely.

Initial situation:
Two online servers (s1_eu, s2_eu) in eu_west running search with capacity 3 each. b1 assigned to s1_eu, b2 assigned to s2_eu, b3 unassigned.

Goal:
All buckets (b1, b2, b3) assigned to online eu_west servers that run search; traffic consolidated onto one server if possible; s2_eu powered off with zero load.


==> appendix/gen/interface/state.txt <==
Episode: domain=balancer, problem=1, steps=0
Numeric values:
- capacity of s1_eu = 3
- capacity of s2_eu = 3
- load of s1_eu = 1
- load of s2_eu = 1
- total-cost = 0
Facts:
- b1 is assigned to s1_eu
- b2 is assigned to s2_eu
- b1 is bucket region eu_west
- b2 is bucket region eu_west
- b3 is bucket region eu_west
- b1 is bucket service search
- b2 is bucket service search
- b3 is bucket service search
- s1_eu is online
- s2_eu is online
- s1_eu is runs search
- s2_eu is runs search
- s1_eu is server region eu_west
- s2_eu is server region eu_west
- b3 is unassigned


==> appendix/gen/interface/submit.txt <==
Accepted: NO
Plan length: 1
Failure category: goal_not_satisfied
Unsatisfied conditions count: 0


==> appendix/gen/pddl_domain_balancer.txt <==
(define (domain loadbalance)
  (:requirements :strips :typing :negative-preconditions :equality :fluents)

  (:types
    server region service bucket
  )

  (:predicates
    (server-region ?s - server ?r - region)
    (bucket-region ?b - bucket ?r - region)
    (bucket-service ?b - bucket ?svc - service)
    (online ?s - server)
    (runs ?s - server ?svc - service)
    (assigned-to ?b - bucket ?s - server)
    (unassigned ?b - bucket)
  )

  (:functions
    (capacity ?s - server)
    (load ?s - server)
    (total-cost)
  )

  (:action power-on
    :parameters (?s - server)
    :precondition (not (online ?s))
    :effect (and
      (online ?s)
      (increase (total-cost) 1)
    )
  )

  (:action power-off
    :parameters (?s - server)
    :precondition (and
      (online ?s)
      (= (load ?s) 0)
    )
    :effect (and
      (not (online ?s))
      (increase (total-cost) 1)
    )
  )

  (:action start-service
    :parameters (?s - server ?svc - service)
    :precondition (and
      (online ?s)
      (not (runs ?s ?svc))
    )
    :effect (and
      (runs ?s ?svc)
      (increase (total-cost) 1)
    )
  )

  (:action stop-service
    :parameters (?s - server ?svc - service)
    :precondition (and
      (online ?s)
      (runs ?s ?svc)
    )
    :effect (and
      (not (runs ?s ?svc))
      (increase (total-cost) 1)
    )
  )

  (:action assign-bucket
    :parameters (?b - bucket ?s - server ?r - region ?svc - service)
    :precondition (and
      (unassigned ?b)
      (online ?s)
      (bucket-region ?b ?r)
      (server-region ?s ?r)
      (bucket-service ?b ?svc)
      (runs ?s ?svc)
      (<= (+ (load ?s) 1) (capacity ?s))
    )
    :effect (and
      (not (unassigned ?b))
      (assigned-to ?b ?s)
      (increase (load ?s) 1)
      (increase (total-cost) 1)
    )
  )

  (:action unassign-bucket
    :parameters (?b - bucket ?s - server)
    :precondition (assigned-to ?b ?s)
    :effect (and
      (unassigned ?b)
      (not (assigned-to ?b ?s))
      (decrease (load ?s) 1)
      (increase (total-cost) 1)
    )
  )
)


==> appendix/gen/pddl_domain_blocks.txt <==
(define (domain blocksworld)
  (:requirements :strips)
  (:predicates
    (on ?x ?y)
    (on-table ?x)
    (clear ?x)
    (arm-empty)
    (holding ?x)
  )

  (:action pick-up
    :parameters (?ob)
    :precondition (and (clear ?ob) (on-table ?ob) (arm-empty))
    :effect (and
      (not (on-table ?ob))
      (not (clear ?ob))
      (not (arm-empty))
      (holding ?ob)))

  (:action put-down
    :parameters (?ob)
    :precondition (holding ?ob)
    :effect (and
      (not (holding ?ob))
      (clear ?ob)
      (arm-empty)
      (on-table ?ob)))

  (:action stack
    :parameters (?ob ?under)
    :precondition (and (holding ?ob) (clear ?under))
    :effect (and
      (not (holding ?ob))
      (not (clear ?under))
      (clear ?ob)
      (arm-empty)
      (on ?ob ?under)))

  (:action unstack
    :parameters (?ob ?under)
    :precondition (and (on ?ob ?under) (clear ?ob) (arm-empty))
    :effect (and
      (holding ?ob)
      (clear ?under)
      (not (clear ?ob))
      (not (arm-empty))
      (not (on ?ob ?under))))
)


==> appendix/gen/pddl_domain_gripper.txt <==
(define (domain gripper)
  (:requirements :strips :typing :negative-preconditions :fluents)
  (:types room ball gripper)

  (:predicates
    (at-robot ?r - room)
    (at ?b - ball ?r - room)
    (free ?g - gripper)
    (carry ?b - ball ?g - gripper)
    (locked ?r - room)
  )

  (:functions (total-cost))

  (:action move
    :parameters (?from - room ?to - room)
    :precondition (and
      (at-robot ?from)
      (not (locked ?to))
    )
    :effect (and
      (not (at-robot ?from))
      (at-robot ?to)
      (increase (total-cost) 1)
    )
  )

  (:action pick
    :parameters (?b - ball ?r - room ?g - gripper)
    :precondition (and
      (at-robot ?r)
      (at ?b ?r)
      (free ?g)
    )
    :effect (and
      (carry ?b ?g)
      (not (at ?b ?r))
      (not (free ?g))
      (increase (total-cost) 1)
    )
  )

  (:action drop
    :parameters (?b - ball ?r - room ?g - gripper)
    :precondition (and
      (at-robot ?r)
      (carry ?b ?g)
    )
    :effect (and
      (at ?b ?r)
      (free ?g)
      (not (carry ?b ?g))
      (increase (total-cost) 1)
    )
  )
)


==> appendix/gen/pddl_domain_hospital.txt <==
(define (domain hospital)
  (:requirements :strips :typing :negative-preconditions :disjunctive-preconditions :fluents)
  (:types
    patient bed ward
  )

  (:predicates
    (patient-ward ?p - patient ?w - ward)
    (bed-ward ?b - bed ?w - ward)
    (isolation-required ?p - patient)
    (isolation-bed ?b - bed)

    (waiting ?p - patient)
    (in-bed ?p - patient ?b - bed)
    (discharged ?p - patient)

    (bed-free ?b - bed)
    (bed-dirty ?b - bed)
    (bed-blocked ?b - bed)

  )

  (:functions
    (total-cost)
  )

  (:action admit
    :parameters (?p - patient ?b - bed ?w - ward)
    :precondition (and
      (waiting ?p)
      (not (discharged ?p))
      (bed-free ?b)
      (not (bed-dirty ?b))
      (not (bed-blocked ?b))
      (patient-ward ?p ?w)
      (bed-ward ?b ?w)
      (or (not (isolation-required ?p)) (isolation-bed ?b))
    )
    :effect (and
      (not (waiting ?p))
      (in-bed ?p ?b)
      (not (bed-free ?b))
      (increase (total-cost) 1)
    )
  )

  (:action transfer
    :parameters (?p - patient ?from - bed ?to - bed ?w - ward)
    :precondition (and
      (in-bed ?p ?from)
      (bed-free ?to)
      (not (bed-dirty ?to))
      (not (bed-blocked ?to))
      (patient-ward ?p ?w)
      (bed-ward ?to ?w)
      (or (not (isolation-required ?p)) (isolation-bed ?to))
    )
    :effect (and
      (in-bed ?p ?to)
      (not (in-bed ?p ?from))
      (bed-dirty ?from)
      (not (bed-free ?to))
      (increase (total-cost) 1)
    )
  )

  (:action discharge
    :parameters (?p - patient ?b - bed)
    :precondition (in-bed ?p ?b)
    :effect (and
      (discharged ?p)
      (not (in-bed ?p ?b))
      (bed-dirty ?b)
      (increase (total-cost) 1)
    )
  )

  (:action clean-bed
    :parameters (?b - bed)
    :precondition (and
      (bed-dirty ?b)
      (not (bed-blocked ?b))
    )
    :effect (and
      (not (bed-dirty ?b))
      (bed-free ?b)
      (increase (total-cost) 1)
    )
  )

  (:action block-bed
    :parameters (?b - bed)
    :precondition (and
      (bed-free ?b)
      (not (bed-blocked ?b))
    )
    :effect (and
      (bed-blocked ?b)
      (not (bed-free ?b))
      (increase (total-cost) 1)
    )
  )

  (:action unblock-bed
    :parameters (?b - bed)
    :precondition (bed-blocked ?b)
    :effect (and
      (not (bed-blocked ?b))
      (bed-free ?b)
      (increase (total-cost) 1)
    )
  )
)


==> appendix/gen/pddl_domain_logistics.txt <==
(define (domain logistics)
  (:requirements :strips :typing :negative-preconditions :fluents)
  (:types package truck airplane city location)

  (:predicates
    (at-package ?p - package ?l - location)
    (at-truck ?t - truck ?l - location)
    (at-airplane ?a - airplane ?l - location)

    (in-truck ?p - package ?t - truck)
    (in-airplane ?p - package ?a - airplane)

    (in-city ?l - location ?c - city)
    (airport ?l - location)
  )

  (:functions (total-cost))

  (:action drive-truck
    :parameters (?t - truck ?from - location ?to - location ?c - city)
    :precondition (and
      (at-truck ?t ?from)
      (in-city ?from ?c)
      (in-city ?to ?c)
    )
    :effect (and
      (not (at-truck ?t ?from))
      (at-truck ?t ?to)
      (increase (total-cost) 1)
    )
  )

  (:action fly-airplane
    :parameters (?a - airplane ?from - location ?to - location)
    :precondition (and
      (at-airplane ?a ?from)
      (airport ?from)
      (airport ?to)
    )
    :effect (and
      (not (at-airplane ?a ?from))
      (at-airplane ?a ?to)
      (increase (total-cost) 1)
    )
  )

  (:action load-truck
    :parameters (?p - package ?t - truck ?l - location)
    :precondition (and
      (at-package ?p ?l)
      (at-truck ?t ?l)
    )
    :effect (and
      (not (at-package ?p ?l))
      (in-truck ?p ?t)
      (increase (total-cost) 1)
    )
  )

  (:action unload-truck
    :parameters (?p - package ?t - truck ?l - location)
    :precondition (and
      (in-truck ?p ?t)
      (at-truck ?t ?l)
    )
    :effect (and
      (not (in-truck ?p ?t))
      (at-package ?p ?l)
      (increase (total-cost) 1)
    )
  )

  (:action load-airplane
    :parameters (?p - package ?a - airplane ?l - location)
    :precondition (and
      (at-package ?p ?l)
      (at-airplane ?a ?l)
      (airport ?l)
    )
    :effect (and
      (not (at-package ?p ?l))
      (in-airplane ?p ?a)
      (increase (total-cost) 1)
    )
  )

  (:action unload-airplane
    :parameters (?p - package ?a - airplane ?l - location)
    :precondition (and
      (in-airplane ?p ?a)
      (at-airplane ?a ?l)
    )
    :effect (and
      (not (in-airplane ?p ?a))
      (at-package ?p ?l)
      (increase (total-cost) 1)
    )
  )
)


==> appendix/gen/pddl_problem_balancer_1.txt <==
(define (problem loadbalance-p01)
  (:domain loadbalance)

  (:objects
    eu_west - region
    search  - service
    s1_eu s2_eu - server
    b1 b2 b3 - bucket
  )

  (:init
    (= (total-cost) 0)
    (server-region s1_eu eu_west)
    (server-region s2_eu eu_west)

    (bucket-region b1 eu_west)
    (bucket-region b2 eu_west)
    (bucket-region b3 eu_west)

    (bucket-service b1 search)
    (bucket-service b2 search)
    (bucket-service b3 search)

    (online s1_eu)
    (online s2_eu)

    (runs s1_eu search)
    (runs s2_eu search)

    (assigned-to b1 s1_eu)
    (assigned-to b2 s2_eu)
    (unassigned b3)

    (= (capacity s1_eu) 3)
    (= (capacity s2_eu) 3)
    (= (load s1_eu) 1)
    (= (load s2_eu) 1)
  )

  (:goal
    (and
      (assigned-to b1 s1_eu)
      (assigned-to b2 s1_eu)
      (assigned-to b3 s1_eu)
      (online s1_eu)
      (not (online s2_eu))
    )
  )

  (:metric minimize (total-cost))
)


==> appendix/gen/pddl_problem_hospital_1.txt <==
(define (problem hospital-p01)
  (:domain hospital)

  (:objects
    p1 p2 - patient
    b1 b2 - bed
    w_med - ward
  )

  (:init
    (patient-ward p1 w_med)
    (patient-ward p2 w_med)

    (bed-ward b1 w_med)
    (bed-ward b2 w_med)

    (waiting p1)
    (waiting p2)

    (bed-free b1)
    (bed-free b2)

    (= (total-cost) 0)
  )

  (:goal
    (and
      (in-bed p1 b1)
      (in-bed p2 b2)
    )
  )

  (:metric minimize (total-cost))
)


==> appendix/gen/prompt_domain_prompt_template.txt <==
You are an expert PDDL-to-English translator. Your goal is to convert a formal PDDL DOMAIN file into a "Domain Brief": a clear, technical, natural-language manual describing the physics and logic of the environment.

The audience for this brief is an AI Planner that is PDDL-agnostic. It relies entirely on your English descriptions to understand how the world works, what actions are available, and what constraints apply.

You are given the following PDDL DOMAIN:

<DOMAIN_PDDL>
{{DOMAIN_PDDL}}
</DOMAIN_PDDL>

TASK
Generate a DOMAIN BRIEF that captures the physics and logic of the domain using **technical prose** instead of formulas.

TRANSLATION RULES (Strict Compliance Required)
1. **No Predicates List**: Do not list predicates or functions explicitly. Instead, write a "World Description" section that explains the rules of the world.
2. **Action Requirements**: Do not use bullet points for "Preconditions". Instead, write a "Requirements" paragraph for each action that explains *in English* what must be true.
3. **Action Effects**: Write an "Effects" paragraph describing what changes in the world.
4. **Vocabulary**: Use the EXACT Action Names and Object Types from the PDDL.
5. **No Syntax**: Do not use Lisp-style syntax (e.g., "(at ?x ?y)"). Use clear sentences.
6. **Cost**: If the PDDL mentions `total-cost`, explicitly mention it in the Effects.

OUTPUT FORMAT

DOMAIN BRIEF

# Summary
(Give a 1-2 sentence summary of what the domain models)

# Object Types
- [Type Name]: [Short description]

# World Description
(A few numbered points describing the physics/constraints of the world.)

# Actions
(Repeat for every action in the domain)

## Action: [Exact_Action_Name]
- Parameters: [List variables and their types]
- Requirements: [Prose description of conditions]
- Effects: [Prose description of changes]

Now, generate the DOMAIN BRIEF.


==> appendix/gen/prompt_instance_prompt_template.txt <==
You are an Objective Observer. Your goal is to describe a physical scene based on a PDDL PROBLEM file.

The audience is a human operator who needs to know the physical state of the world. They do NOT know PDDL. They do NOT want analysis. They just want a description of where things are.

<DOMAIN_BRIEF>
{{DOMAIN_BRIEF_NL}}
</DOMAIN_BRIEF>

<PROBLEM_PDDL>
{{PROBLEM_PDDL}}
</PROBLEM_PDDL>

TASK
Write the INSTANCE BRIEF.

STRICT CONSTRAINTS (VIOLATIONS WILL CAUSE FAILURE):
1. **NO PDDL JARGON:**
   - NEVER use predicate names like `arm-empty`, `on-table`, `clear`, or `at-robot`.
   - BAD: "arm-empty is true." -> GOOD: "The robot arm is currently holding nothing."
   - BAD: "b1 is on-table." -> GOOD: "Block b1 is sitting on the table."
   - BAD: "b1 is clear." -> GOOD: "There is nothing on top of b1."

2. **NO META-COMMENTARY OR HINTS:**
   - NEVER explain *why* something is the way it is.
   - NEVER use phrases like "Closed-world assumption", "Note that", "Crucially", "However", or "This is impossible".
   - If a room is isolated, just state: "Ball X is in Room Y." DO NOT add "which is unreachable."
   - If a gripper is busy, just state: "The gripper is holding Ball Z." DO NOT add "and therefore cannot pick up anything else."

3. **NATURAL GROUPING:**
   - Group facts by *physical object* or *location*, NOT by predicate type.
   - BAD:
     - **Clear Status:** b1 is clear.
     - **On Table Status:** b2 is on table.
   - GOOD:
     - **Layout:** Block b1 is on top of b2, which is sitting on the table.

4. **Objects Section:** Keep as a structured list (Inventory).

OUTPUT FORMAT

INSTANCE BRIEF

# Summary
(1 sentence describing the physical scene. E.g. "A robot arm with 3 blocks on a table.")

# Objects
- [Type Name]: [List of exact object names, comma-separated]

# Initial State
(Describe the physical arrangement in 2-3 bullet points. Focus on *where things are* and *what state they are in*.)
- **[Location/Object Group]:** [Natural language description. E.g. "The robot is at Location A."]

# Goal State
(Describe the desired final arrangement using natural language. Do NOT use PDDL names.)
- [Natural sentence 1]
- [Natural sentence 2]

# Optimization Metric
(If metric exists: "Minimize [metric name]". Else: "None")

Now, generate the INSTANCE BRIEF.


==> appendix/gen/prompt_offline_baseline_1.txt <==
<CONTEXT>

<OUTPUT REQUIREMENTS>


==> appendix/gen/prompt_offline_context.txt <==
You will receive:

(1) a DOMAIN BRIEF describing available actions and their required argument order, and

(2) a INSTANCE BRIEF describing concrete objects, initial state, and goal.

DOMAIN BRIEF:

<DOMAIN BRIEF>

INSTANCE BRIEF:

<INSTANCE BRIEF>


==> appendix/gen/prompt_offline_output_requirements.txt <==
OUTPUT REQUIREMENTS (MANDATORY):
- Output MUST be a single fenced code block (triple backticks).
- Inside the code block: one action per line, exactly in the form: action_name arg1 arg2 ...
- Use ONLY action names that appear in the DOMAIN BRIEF (case-insensitive matching is allowed, but keep names consistent).
- Use the EXACT argument order defined in the DOMAIN BRIEF.
- Use ONLY object names that appear in the INSTANCE BRIEF (no renaming, no aliases, no added objects).
- Do NOT include numbering, commentary, blank lines, or multiple alternative plans.
- If you are unsure, make the safest progress: prefer actions that you can justify from the INSTANCE BRIEF.
- Do NOT restate the task, the state, or the goal.
- If the instance is unsolvable under the given constraints, output exactly one fenced code block containing:
UNSOLVABLE

Example (exactly):

```

UNSOLVABLE

```


==> appendix/gen/prompt_offline_plan_and_solve_1.txt <==
<CONTEXT>

PLAN-AND-SOLVE (Step 1/2):

First, understand the problem and devise a plan to solve it.

Output ONLY 4-10 bullet points (subgoals / ordering constraints).

Do NOT output actions.


==> appendix/gen/prompt_offline_plan_and_solve_2.txt <==
<CONTEXT>

PLAN-AND-SOLVE (Step 2/2): Carry out the high-level plan below to produce the final action sequence.

High-level plan:

<HIGH-LEVEL PLAN>

<OUTPUT REQUIREMENTS>


==> appendix/gen/prompt_offline_self_refine_1.txt <==
<CONTEXT>

Generate an initial candidate plan.

<OUTPUT REQUIREMENTS>


==> appendix/gen/prompt_offline_self_refine_2.txt <==
<CONTEXT>

SELF-REFINE CRITIC:

You are a strict plan critic.

Do NOT output any code blocks.

Identify ONLY concrete issues you can verify from DOMAIN BRIEF / INSTANCE BRIEF / the candidate plan text:

- invalid action names

- invalid object names

- wrong argument count or wrong argument order vs DOMAIN BRIEF

- formatting violations (numbering/commentary/multiple plans/blank lines)

If there are NO issues, output exactly: NO_ISSUES

Otherwise output a short numbered list. For each issue, quote the offending line.

Candidate plan:

```
<PLAN>
```


==> appendix/gen/prompt_offline_self_refine_3.txt <==
<CONTEXT>

Revise the candidate plan to address ALL issues in the feedback.

Feedback:

<FEEDBACK>

Previous plan:

```
<PLAN>
```

<OUTPUT REQUIREMENTS>


==> appendix/gen/prompt_offline_step_back_1.txt <==
<CONTEXT>

STEP-BACK (Step 1/2):

Before solving, step back and write high-level constraints/invariants relevant to this instance.

Output 6-12 concise bullet points.

Do NOT output actions.


==> appendix/gen/prompt_offline_step_back_2.txt <==
<CONTEXT>

STEP-BACK (Step 2/2): Solve using the principles/constraints below as guidance.

Principles/constraints:

<PRINCIPLES>

<OUTPUT REQUIREMENTS>


==> appendix/gen/prompt_offline_tree_of_thought_1.txt <==
<CONTEXT>

TREE-OF-THOUGHTS (PROPOSE):

Propose EXACTLY 3 candidates for the next small chunk of actions.

Each candidate must be a fenced code block with 1-3 action lines.

Do NOT include any scores in this step.

Return EXACTLY this structure:

CANDIDATE 1

```

action_name arg1 arg2 ...

```

CANDIDATE 2

```

action_name arg1 arg2 ...

```

CANDIDATE 3

```

action_name arg1 arg2 ...

```

PREFIX:

```
<PREFIX>
```


==> appendix/gen/prompt_offline_tree_of_thought_2.txt <==
<CONTEXT>

TREE-OF-THOUGHTS (EVALUATE):

Score each candidate chunk from 0 to 10.

Higher is better: likely valid (per DOMAIN BRIEF), uses valid objects, and makes progress toward the goal.

Do NOT output code blocks.

Output EXACTLY:

SCORES:

1: <0-10>

2: <0-10>

3: <0-10>

PREFIX:

```
<PREFIX>
```

CANDIDATES:

CANDIDATE 1:
```
<CANDIDATE ACTIONS>
```

CANDIDATE 2:
```
<CANDIDATE ACTIONS>
```

CANDIDATE 3:
```
<CANDIDATE ACTIONS>
```


==> appendix/gen/prompt_offline_tree_of_thought_3.txt <==
<CONTEXT>

TREE-OF-THOUGHTS (COMPLETE):

Complete a full goal-reaching plan starting from the prefix below.

You may minimally adjust the prefix only if necessary.

PREFIX:

```
<BEST PREFIX>
```

<OUTPUT REQUIREMENTS>


==> appendix/gen/prompt_offline_zero_shot_cot_1.txt <==
<CONTEXT>

Let's think step by step.


==> appendix/gen/prompt_offline_zero_shot_cot_2.txt <==
<CONTEXT>

Let's think step by step.

<REASONING>

Based on the reasoning above, generate the final plan.

<OUTPUT REQUIREMENTS>

